Causal Posterior Matching and its Applications

We consider the problem of communication over the binary symmetric channel with feedback, where the information sequence is made available in a causal, possibly random, fashion. We develop a real-time variant of the renowned Horstein scheme and provide analytical guarantees for its error-probability exponential decay rate. We further use the scheme to stabilize an unstable control plant over a binary symmetric channel and compare the analytical guarantees with its empirical performance as well as with those of anytime-reliable codes.

==> lqg_bsc_fb.tikz <==
	\center
	\newcommand{\state}{\Theta_t}
	\newcommand{\observeSig}{Y_t}
	\newcommand{\driveNoise}{W_t}
	\newcommand{\measureNoise}{V_t}
	\newcommand{\channelNoise}{\color{blue} n_i}
	\newcommand{\channelIn}{\color{blue} X_n}
	\newcommand{\channelOut}{\color{blue} Y_n}
	\newcommand{\contAction}{U_t}
	\newcommand{\observeCoeff}{\bC}
	\newcommand{\plant}{\Theta_{t+1} = \alpha \state + \driveNoise + \contAction}
	\newcommand{\rate}{r}
	\scalebox{.8}{\input{./figures/lqg_channel_fb.tikz}}

